Improving Thread-Modular Abstract Interpretation

We give thread-modular non-relational value analyses as abstractions of a local trace semantics. The semantics as well as the analyses are formulated by means of global invariants and side-effecting constraint systems. We show that a generalization of the analysis provided by the static analyzer Goblint as well as a natural improvement of Antoine Min\'e's approach can be obtained as instances of this general scheme. We show that these two analyses are incomparable w.r.t. precision and provide a refinement which improves on both precision-wise. We also report on a preliminary experimental comparison of the given analyses on a meaningful suite of benchmarks.

==> analyses/index.txt <==

4.1   Protection-Based Reading
    - write protecting locksets
    - g and g'
    - only thread-local writes memoized

    Sections:
            s:protection-based
            s:soundness-protection-based

    Theorem:
            t:protection-based

    Constraint Systems:
            \ProtectionBased
            \ModPB (in the version with tamed side effects)

    (ex: Improved Goblint)


4.2    Lock-Centered Reading
    - improvement: lazy reading
            // L, V
    - only thread-local writes memoized

    Sections:
            s:lock-centered
            s:soundness-lock-centered

    Theorem:
            t:lock-centered

    Constraint Systems:
            \LockCentered

    (ex: Improved Miné / Miné++)

4.3    Write-Centered Reading
    - no write protecting locksets
            // W, P
    - current lockset instead of last locks
    - only thread-local writes memoized

    Examples that 4.2 and 4.3 are still incomparable

    Sections:
            s:write-centered
            s:soundness-write-centered

    Theorem:
            t:write-centered

    Constraint Systems:
            \WriteCentered
            \ModWC

    (ex: Better-Than-Per-Global)

4.4    Combining Write-Centered and Lock-Centered Reading
    (ex: Top)

